Asymmetric Construction of Low-Latency and Length-Flexible Polar Codes

Polar codes are a class of capacity-achieving error correcting codes that have been selected for use in enhanced mobile broadband in the 3GPP 5th generation (5G) wireless standard. Most polar code research examines the original Arikan polar coding scheme, which is limited in block length to powers of two. This constraint presents a considerable obstacle since practical applications call for all code lengths to be readily available. Puncturing and shortening techniques allow for flexible polar codes, while multi-kernel polar codes produce native code lengths that are powers of two and/or three. In this work, we propose a new low complexity coding scheme called asymmetric polar coding that allows for any arbitrary block length. We present details on the generator matrix, frozen set design, and decoding schedule. Our scheme offers flexible polar code lengths with decoding complexity lower than equivalent state-of-the-art length-compatible approaches under successive cancellation decoding. Further, asymmetric decoding complexity is directly dependent on the codeword length rather than the nearest valid polar code length. We compare our scheme with other length matching techniques, and simulations are presented. Results show that asymmetric polar codes present similar error correction performance to the competing schemes, while dividing the number of SC decoding operations by up to a factor of 2 using the same codeword length

==> figs/data/1536_1152/1536,1152_apc_a.csv <==
BER,FER,EbN0,T/P
%0.484478,1,0,218598
%0.48172,1,0.25,233745
%0.480275,1,0.5,230469
%0.474071,1,0.75,241940
%0.467116,1,1,218597
%0.445053,0.997998,1.25,214593
%0.404502,0.980981,1.5,216432
%0.320773,0.887888,1.75,223732
0.195363,0.646647,2,252152
0.077091,0.3003,2.25,249972
0.0214564,0.104104,2.5,250895
0.00520723,0.0311705,2.75,245047
0.000718306,0.00461916,3,255471
0.000159832,0.00102211,3.25,258784
1.18093e-05,9.64983e-05,3.5,257522


==> figs/data/1536_1152/1536,1152_apc_d.csv <==
BER,FER,EbN0,T/P
%0.479929,1,0,205167
%0.47665,1,0.25,231671
%0.474704,1,0.5,228173
%0.470719,1,0.75,222130
%0.458603,1,1,192212
%0.434803,0.993994,1.25,219850
%0.38801,0.972973,1.5,211037
%0.285946,0.860861,1.75,215706
0.159783,0.566567,2,247971
0.0703429,0.305305,2.25,261161
0.0149768,0.0760761,2.5,263352
0.00259015,0.0149299,2.75,239101
0.000786987,0.00327103,3,247192
6.56466e-05,0.000369822,3.25,263065
3.74269e-06,2.86309e-05,3.5,253790


==> figs/data/1536_1152/1536,1152_mk_h.csv <==
BER,FER,EbN0,T/P
%0.492222,1,0,211121
%0.4908,1,0.25,219653
%0.488792,1,0.5,225537
%0.48586,1,0.75,208495
%0.47969,1,1,211948
%0.4589,0.996997,1.25,215643
%0.414712,0.968969,1.5,218233
%0.312546,0.842843,1.75,227592
0.181619,0.575576,2,242562
0.0754279,0.289289,2.25,237511
0.0200496,0.0830831,2.5,218257
0.00343113,0.0149664,2.75,251685
0.00068335,0.00308195,3,241690
7.35392e-05,0.000327843,3.25,239491
5.03348e-06,3.19068e-05,3.5,244432


==> figs/data/1536_1152/1536,1152_p_q.csv <==
BER,FER,EbN0,T/P
%0.483908,1,0,223499
%0.480931,1,0.25,216936
%0.477788,1,0.5,216017
%0.472989,1,0.75,186187
%0.460381,0.998999,1,224901
%0.437715,0.997998,1.25,223329
%0.389681,0.972973,1.5,245621
%0.304173,0.881882,1.75,230450
0.191296,0.652653,2,240366
0.0832282,0.332332,2.25,236158
0.023567,0.104104,2.5,267131
0.00531339,0.0278409,2.75,254665
0.000890507,0.00478235,3,258781
0.000125536,0.000723162,3.25,256113
9.96913e-06,8.0656e-05,3.5,262312


==> figs/data/1536_1152/1536,1152_s_w.csv <==
BER,FER,EbN0,T/P
%0.478753,1,0,206120
%0.477205,1,0.25,216418
%0.474318,1,0.5,196438
%0.470115,1,0.75,195786
%0.457758,0.998999,1,198647
%0.437402,0.994995,1.25,217449
%0.387413,0.971972,1.5,219629
%0.289092,0.856857,1.75,230355
0.160456,0.578579,2,201620
0.0662251,0.26026,2.25,206917
0.0199409,0.0930931,2.5,209919
0.00316144,0.0158473,2.75,222778
0.000672992,0.00330858,3,241209
6.24446e-05,0.000387306,3.25,238605
4.30616e-06,3.20848e-05,3.5,236881


==> figs/data/1536_384/1536,384_apc_a.csv <==
BER,FER,EbN0,T/P
0.155056,0.49049,0,109802
0.0850329,0.295295,0.25,100385
0.0377278,0.155155,0.5,110231
0.0142173,0.0600601,0.75,100865
0.00366437,0.0166102,1,112786
0.000906894,0.0045203,1.25,120570
0.000112463,0.000676506,1.5,116897
2.68619e-05,0.000172092,1.75,117886
3.88961e-06,2.61102e-05,2,116423
6.62355e-07,4.68001e-06,2.25,119365


==> figs/data/1536_384/1536,384_apc_d.csv <==
BER,FER,EbN0,T/P
0.173311,0.57958,0,106090
0.10279,0.39039,0.25,111165
0.0503212,0.196196,0.5,111394
0.016772,0.0770771,0.75,111696
0.00641308,0.0300245,1,119378
0.00135723,0.00804334,1.25,122779
0.00029211,0.00224523,1.5,125835
7.74838e-05,0.000461372,1.75,121892
8.55477e-06,8.20003e-05,2,126305
1.54863e-06,1.20111e-05,2.25,125000


==> figs/data/1536_384/1536,384_mk_h.csv <==
BER,FER,EbN0,T/P
0.157221,0.511022,0,138175
0.0798298,0.281281,0.25,136100
0.0413539,0.169169,0.5,142879
0.0154582,0.0640641,0.75,133181
0.00542315,0.0247976,1,131611
0.00157966,0.00783624,1.25,134067
0.000269945,0.00144585,1.5,142753
4.53541e-05,0.000242163,1.75,142106
6.56388e-06,3.96743e-05,2,127579
8.57918e-07,5.57217e-06,2.25,121070


==> figs/data/1536_384/1536,384_p_q.csv <==
BER,FER,EbN0,T/P
0.148782,0.48048,0,101350
0.0803038,0.273547,0.25,113769
0.0306035,0.123123,0.5,125175
0.0142069,0.0570571,0.75,124419
0.00377235,0.0173759,1,125138
0.000955161,0.00456962,1.25,127184
0.000160813,0.000826739,1.5,122397
2.9194e-05,0.000171554,1.75,124589
5.1941e-06,3.48919e-05,2,122502
5.18564e-07,3.89357e-06,2.25,122802


==> figs/data/1536_384/1536,384_s_w.csv <==
BER,FER,EbN0,T/P
0.175379,0.563564,0,94034.3
0.0981294,0.359359,0.25,96200.7
0.0493697,0.2002,0.5,102323
0.0225668,0.101101,0.75,107142
0.0041693,0.0247475,1,110299
0.00168057,0.00930321,1.25,104529
0.000346975,0.0022474,1.5,109833
6.42883e-05,0.000419144,1.75,109275
1.17118e-05,8.95443e-05,2,109802
1.40981e-06,1.14291e-05,2.25,108463


==> figs/data/1536_768/1536,768_apc_a.csv <==
BER,FER,EbN0,T/P
%0.437826,0.986987,0,153118
%0.390053,0.960961,0.25,166606
%0.297205,0.836837,0.5,179150
0.181697,0.593186,0.75,184383
0.0919266,0.347347,1,194450
0.0262254,0.115115,1.25,177820
0.00848408,0.0417732,1.5,168820
0.00151354,0.00788669,1.75,184970
0.000267164,0.0014831,2,189078
2.99294e-05,0.000209662,2.25,189009
3.3404e-06,2.24836e-05,2.5,192546


==> figs/data/1536_768/1536,768_apc_d.csv <==
BER,FER,EbN0,T/P
%0.432915,0.992993,0,181173
%0.37622,0.957958,0.25,176756
%0.29138,0.832833,0.5,184233
0.163481,0.58959,0.75,176795
0.0723784,0.321321,1,182864
0.0274154,0.139139,1.25,179162
0.00654508,0.0352518,1.5,179068
0.00113079,0.00685027,1.75,195111
0.000168935,0.00115107,2,194511
2.55004e-05,0.000172782,2.25,196874
2.75673e-06,2.51555e-05,2.5,197765


==> figs/data/1536_768/1536,768_mk_h.csv <==
BER,FER,EbN0,T/P
%0.448344,0.986987,0,155162
%0.39609,0.963964,0.25,173927
%0.302347,0.822823,0.5,183777
0.173345,0.566567,0.75,171570
0.0840072,0.3003,1,179034
0.0311666,0.121121,1.25,180642
0.00707089,0.0337466,1.5,184099
0.00120097,0.00715224,1.75,183728
0.000138875,0.00083565,2,188245
1.97761e-05,0.000120598,2.25,192767
2.51933e-06,1.48647e-05,2.5,192630


==> figs/data/1536_768/1536,768_p_q.csv <==
BER,FER,EbN0,T/P
%0.437935,0.994995,0,167952
%0.385719,0.957958,0.25,154992
%0.293199,0.822823,0.5,169080
0.181766,0.583584,0.75,189134
0.0860626,0.333333,1,194399
0.0347353,0.148148,1.25,196059
0.00571456,0.0312301,1.5,183481
0.00165615,0.00918291,1.75,189694
0.000233731,0.0013534,2,196955
3.09027e-05,0.000235936,2.25,200961
2.59856e-06,2.18327e-05,2.5,199074


==> figs/data/1536_768/1536,768_s_w.csv <==
BER,FER,EbN0,T/P
%0.434227,0.991992,0,155367
%0.370971,0.943944,0.25,157950
%0.288944,0.837838,0.5,167660
0.163151,0.593594,0.75,179675
0.0768842,0.313313,1,158797
0.0252544,0.117117,1.25,165268
0.00517622,0.0317975,1.5,178907
0.00107099,0.00712831,1.75,177141
0.000228925,0.0015528,2,174615
3.23213e-05,0.000235355,2.25,179400
3.46356e-06,2.87031e-05,2.5,177131


==> figs/data/2304_1152/2304,1152_apc_a.csv <==
BER,FER,EbN0,T/P
%0.459189,0.996997,0,156688
%0.418838,0.977978,0.25,155898
%0.332761,0.880881,0.5,159068
0.193508,0.614615,0.75,160571
0.0826443,0.317317,1,156567
0.0233289,0.1001,1.25,171888
0.00501048,0.0270419,1.5,165257
0.000770006,0.00392534,1.75,174224
8.2116e-05,0.000457038,2,175545
5.81653e-06,4.28687e-05,2.25,174562


==> figs/data/2304_1152/2304,1152_apc_d.csv <==
BER,FER,EbN0,T/P
%0.452478,0.998999,0,178241
%0.407364,0.977978,0.25,173472
%0.303156,0.881882,0.5,175798
0.181412,0.634635,0.75,184603
0.067618,0.297297,1,182262
0.0197289,0.104104,1.25,186546
0.00289453,0.0191033,1.5,188225
0.000424116,0.00332046,1.75,186515
6.68548e-05,0.00049273,2,191390
4.40323e-06,3.76882e-05,2.25,190952


==> figs/data/2304_1152/2304,1152_mk_h.csv <==
BER,FER,EbN0,T/P
%0.468733,0.998999,0,156745
%0.436962,0.986974,0.25,171277
%0.345335,0.878758,0.5,172853
0.217098,0.658659,0.75,182673
0.106636,0.374374,1,181396
0.0305054,0.128966,1.25,184271
0.0070914,0.0321522,1.5,192700
0.000652078,0.00410488,1.75,192523
0.000108548,0.000646822,2,188686
5.68092e-06,3.40349e-05,2.25,187964


==> figs/data/2304_1152/2304,1152_p_q.csv <==
BER,FER,EbN0,T/P
%0.455365,1,0,147858
%0.409081,0.97996,0.25,149007
%0.315326,0.863864,0.5,156594
0.186801,0.618619,0.75,167128
0.0779503,0.309309,1,169176
0.0221119,0.104208,1.25,172060
0.00525759,0.0298963,1.5,172698
0.000556245,0.00340183,1.75,172776
5.02084e-05,0.000347708,2,167676
4.31367e-06,4.408e-05,2.25,168740


==> figs/data/2304_1152/2304,1152_s_w.csv <==
BER,FER,EbN0,T/P
%0.459546,0.997998,0,127950
%0.405076,0.978979,0.25,124026
%0.292304,0.882883,0.5,120541
0.172468,0.615616,0.75,128074
0.0762725,0.318548,1,134827
0.0192588,0.101101,1.25,129052
0.00404181,0.0220522,1.5,127384
0.000525079,0.00372171,1.75,131488
4.80557e-05,0.000422268,2,131707
5.20345e-06,4.36635e-05,2.25,132300


==> figs/data/2304_1728/2304,1728_apc_a.csv <==
BER,FER,EbN0,T/P
%0.488827,1,0,219208
%0.485465,1,0.25,210891
%0.483108,1,0.5,214421
%0.480403,1,0.75,207461
%0.473197,1,1,191861
%0.4626,1,1.25,212527
%0.431284,0.991992,1.5,211666
%0.363964,0.934935,1.75,220335
0.225998,0.677678,2,217552
0.0971058,0.358358,2.25,219496
0.0231702,0.0990991,2.5,232493
0.00414643,0.0219731,2.75,225707
0.00035063,0.00227918,3,240461
4.30586e-05,0.000270505,3.25,232879


==> figs/data/2304_1728/2304,1728_apc_d.csv <==
BER,FER,EbN0,T/P
%0.484361,1,0,227058
%0.483553,1,0.25,226057
%0.480593,1,0.5,227290
%0.476711,1,0.75,227193
%0.471788,1,1,212397
%0.460805,1,1.25,221670
%0.421952,0.997998,1.5,207320
%0.323959,0.914915,1.75,225797
0.171627,0.616617,2,218789
0.0625319,0.26026,2.25,229400
0.0129991,0.0550551,2.5,249694
0.00166222,0.00886236,2.75,253103
0.000146864,0.00122915,3,245915
1.54904e-05,0.000105809,3.25,246590


==> figs/data/2304_1728/2304,1728_mk_h.csv <==
BER,FER,EbN0,T/P
%0.497491,1,0,190032
%0.498,1,0.25,213712
%0.496571,1,0.5,193782
%0.49502,1,0.75,216220
%0.491593,1,1,201080
%0.482007,0.998999,1.25,217850
%0.455947,0.99499,1.5,223884
%0.380775,0.927928,1.75,218927
0.241785,0.693694,2,217089
0.0987278,0.342342,2.25,238159
0.0242094,0.105105,2.5,233155
0.0031932,0.0137757,2.75,223524
0.000425302,0.00204935,3,234350
3.56523e-05,0.00018924,3.25,228832


==> figs/data/2304_1728/2304,1728_p_q.csv <==
BER,FER,EbN0,T/P
%0.485668,1,0,216006
%0.484709,1,0.25,215411
%0.483384,1,0.5,191585
%0.477044,1,0.75,204602
%0.472284,1,1,216093
%0.454425,1,1.25,205444
%0.418649,0.995996,1.5,220259
%0.335059,0.934935,1.75,192456
0.205168,0.693694,2,215438
0.088654,0.354354,2.25,217749
0.0215065,0.0990991,2.5,220185
0.00305342,0.0205451,2.75,233503
0.000439081,0.00272525,3,224133
2.4955e-05,0.000222913,3.25,227374


==> figs/data/2304_1728/2304,1728_s_w.csv <==
BER,FER,EbN0,T/P
%0.485266,1,0,172449
%0.483033,1,0.25,171705
%0.480676,1,0.5,163185
%0.477519,1,0.75,172088
%0.472941,1,1,172248
%0.453996,1,1.25,173084
%0.416385,0.985986,1.5,161321
%0.324069,0.903904,1.75,171717
0.177835,0.655656,2,167465
0.0660139,0.268268,2.25,175043
0.0133113,0.0680681,2.5,170679
0.00206243,0.0103485,2.75,185102
0.000163737,0.00115302,3,177878
1.3733e-05,0.000101069,3.25,179467


==> figs/data/2304_576/2304,576_apc_a.csv <==
BER,FER,EbN0,T/P
0.144607,0.47495,0,90061.6
0.0642587,0.245245,0.25,96732.5
0.0262259,0.104104,0.5,91917.3
0.0063743,0.0289941,0.75,100627
0.00150851,0.00833192,1,101495
0.000330106,0.00188411,1.25,99034.2
4.31484e-05,0.000254561,1.5,99097
4.86813e-06,3.39422e-05,1.75,100387
4.31107e-07,3.1457e-06,2,99980.9


==> figs/data/2304_576/2304,576_apc_d.csv <==
BER,FER,EbN0,T/P
0.161881,0.616232,0,117814
0.0889692,0.376376,0.25,114289
0.0399636,0.19019,0.5,115377
0.00900032,0.0500501,0.75,107657
0.00277861,0.0168038,1,116719
0.000561266,0.00392691,1.25,110581
9.56822e-05,0.000713672,1.5,117325
1.63451e-05,0.000117986,1.75,119088
1.4542e-06,1.19799e-05,2,119248


==> figs/data/2304_576/2304,576_mk_h.csv <==
BER,FER,EbN0,T/P
0.190652,0.587588,0,109275
0.0927733,0.345345,0.25,98656.3
0.0389921,0.164164,0.5,107699
0.0109867,0.0530531,0.75,106291
0.00251977,0.013308,1,111248
0.000562245,0.0031744,1.25,119164
0.000107461,0.000639061,1.5,121082
1.24996e-05,9.64165e-05,1.75,116525
2.0122e-06,1.30978e-05,2,119036


==> figs/data/2304_576/2304,576_p_q.csv <==
BER,FER,EbN0,T/P
0.14807,0.487487,0,94535
0.0611254,0.25025,0.25,96082.1
0.0229327,0.109109,0.5,92477.7
0.00670494,0.0336307,0.75,94764.4
0.00179549,0.00997557,1,89663.6
0.000275335,0.00167516,1.25,98005.9
4.25016e-05,0.000265156,1.5,95678.4
4.98518e-06,3.44942e-05,1.75,95994.3
3.20642e-07,2.58418e-06,2,95336


==> figs/data/2304_576/2304,576_s_w.csv <==
BER,FER,EbN0,T/P
0.147752,0.570571,0,76569.5
0.086312,0.363363,0.25,74236.5
0.0353774,0.164164,0.5,70787.7
0.0141794,0.0681363,0.75,77770.6
0.00283162,0.0169609,1,78269.7
0.000733241,0.00422778,1.25,76035.1
7.66088e-05,0.000654818,1.5,76705.4
1.588e-05,0.0001212,1.75,76131
1.35095e-06,1.06328e-05,2,75913.1


==> figs/data/3072_1536/3072,1536_apc_a.csv <==
BER,FER,EbN0,T/P
%0.473571,1,0,170923
%0.431491,0.988989,0.25,164921
%0.343233,0.8999,0.5,156518
0.183407,0.597598,0.75,166331
0.0692459,0.282565,1,183692
0.0150085,0.0770771,1.25,185982
0.00271412,0.0152127,1.5,187373
0.000279859,0.00218273,1.75,185346
1.46624e-05,0.000149715,2,180659
1.27015e-06,1.22544e-05,2.25,184626


==> figs/data/3072_1536/3072,1536_apc_d.csv <==
BER,FER,EbN0,T/P
%0.472574,1,0,168125
%0.425953,0.990991,0.25,172933
%0.332523,0.916917,0.5,160850
0.190927,0.635636,0.75,163018
0.0682121,0.309309,1,190505
0.0111974,0.0670671,1.25,177484
0.00237523,0.0149573,1.5,192872
0.000168101,0.00156855,1.75,191819
1.38884e-05,0.00011052,2,188486
9.41483e-07,8.16075e-06,2.25,187373


==> figs/data/3072_1536/3072,1536_mk_h.csv <==
BER,FER,EbN0,T/P
%0.479405,1,0,159126
%0.445228,0.992993,0.25,171150
%0.334125,0.882883,0.5,163453
0.193503,0.625626,0.75,167468
0.0743159,0.286286,1,182196
0.0173709,0.0690691,1.25,186298
0.00276517,0.0135546,1.5,177423
0.000275625,0.00174383,1.75,183590
1.57055e-05,0.000121249,2,180384
1.11609e-06,8.8525e-06,2.25,182971


==> figs/data/3072_1536/3072,1536_p_q.csv <==
BER,FER,EbN0,T/P
%.46968,1,0,168514
%.429044,0.988989,0.25,172285
%.337543,0.905906,0.5,169777
0.188242,0.617618,0.75,173571
0.0723608,0.302302,1,186557
0.0165647,0.0900901,1.25,179489
0.00195519,0.0119483,1.5,178910
0.000191936,0.00155132,1.75,190587
1.81422e-05,0.000150298,2,188335
1.19983e-06,1.08669e-05,2.25,189850


==> figs/data/3072_1536/3072,1536_s_w.csv <==
BER,FER,EbN0,T/P
%0.473034,1,0,157073
%0.432255,0.991992,0.25,152139
%0.331176,0.905906,0.5,160803
0.188296,0.624625,0.75,164669
0.0717892,0.289289,1,167638
0.0130032,0.0790791,1.25,157891
0.00132625,0.0101052,1.5,158646
0.000201383,0.0016145,1.75,164891
1.78684e-05,0.000138131,2,167006
9.00649e-07,8.68389e-06,2.25,165526


==> figs/data/3072_2304/3072,2304_apc_a.csv <==
BER,FER,EbN0,T/P
%0.49142,1,0,212211
%0.490006,1,0.25,219409
%0.488681,1,0.5,221305
%0.486242,1,0.75,209598
%0.483753,1,1,209028
%0.472967,1,1.25,227987
%0.445749,0.994995,1.5,216574
%0.371593,0.954955,1.75,210158
0.222823,0.68969,2,207887
0.0828172,0.33033,2.25,212607
0.0158453,0.0790791,2.5,234654
0.00185407,0.0111719,2.75,236039
0.0001584,0.00111627,3,246114
1.31263e-05,0.00011259,3.25,241380


==> figs/data/3072_2304/3072,2304_apc_d.csv <==
BER,FER,EbN0,T/P
%0.487796,1,0,216384
%0.485882,1,0.25,225127
%0.483556,1,0.5,226111
%0.483081,1,0.75,198130
%0.478658,1,1,219888
%0.469421,1,1.25,216496
%0.443975,0.995996,1.5,213956
%0.359899,0.935936,1.75,226548
0.193008,0.664665,2,241680
0.0606691,0.237475,2.25,242800
0.010177,0.0472973,2.5,236803
0.00113367,0.0063952,2.75,240096
9.1798e-05,0.000668276,3,241970
4.1109e-06,3.51488e-05,3.25,244496


==> figs/data/3072_2304/3072,2304_mk_h.csv <==
BER,FER,EbN0,T/P
%0.49616,1,0,204121
%0.495656,1,0.25,189620
%0.495615,1,0.5,188723
%0.49398,1,0.75,216341
%0.491674,1,1,207072
%0.483222,1,1.25,203135
%0.458339,0.998999,1.5,215129
%0.378689,0.950902,1.75,196211
0.229599,0.711712,2,230461
0.0734163,0.274274,2.25,213379
0.0121389,0.0531062,2.5,221404
0.00180929,0.0082201,2.75,228244
7.35248e-05,0.000475982,3,236533
5.15216e-06,3.22266e-05,3.25,233561


==> figs/data/3072_2304/3072,2304_p_q.csv <==
BER,FER,EbN0,T/P
%0.490202,1,0,229063
%0.489909,1,0.25,225469
%0.488599,1,0.5,215366
%0.4849,1,0.75,219355
%0.481655,1,1,203999
%0.470235,1,1.25,210278
%0.437853,0.996997,1.5,223866
%0.360834,0.952953,1.75,221249
0.207042,0.6997,2,227528
0.0782753,0.339339,2.25,232681
0.0155345,0.0871743,2.5,249341
0.00179749,0.0120098,2.75,235648
0.000180486,0.00134045,3,253606
1.50606e-05,0.00013561,3.25,249796


==> figs/data/3072_2304/3072,2304_s_w.csv <==
BER,FER,EbN0,T/P
%0.486236,1,0,193249
%0.485138,1,0.25,198749
%0.483833,1,0.5,205544
%0.482721,1,0.75,202216
%0.479682,1,1,198729
%0.470524,1,1.25,194465
%0.443541,0.994995,1.5,210117
%0.345741,0.924925,1.75,214399
0.199239,0.685371,2,200346
0.0665028,0.283567,2.25,216542
0.0123809,0.0640641,2.5,201283
0.00120039,0.00631496,2.75,218942
4.64188e-05,0.000368504,3,221792
3.61918e-06,3.1686e-05,3.25,217905


==> figs/data/3072_768/3072,768_apc_a.csv <==
BER,FER,EbN0,T/P
0.145766,0.495495,0,97637
0.0633837,0.25025,0.25,99249.7
0.0165126,0.0750751,0.5,106139
0.00382118,0.0222323,0.75,109624
0.000728314,0.00480251,1,112028
0.000117612,0.000749912,1.25,112582
1.36009e-05,0.000101172,1.5,111195
1.34419e-06,1.10809e-05,1.75,111695


==> figs/data/3072_768/3072,768_apc_d.csv <==
BER,FER,EbN0,T/P
0.175424,0.600601,0,109701
0.0746293,0.304304,0.25,115311
0.0294005,0.134134,0.5,115202
0.00561507,0.0334928,0.75,114461
0.00138685,0.007283,1,113983
0.000268937,0.00216068,1.25,114275
2.63972e-05,0.000218855,1.5,121044
3.59703e-06,2.95038e-05,1.75,119678


==> figs/data/3072_768/3072,768_mk_h.csv <==
BER,FER,EbN0,T/P
0.164405,0.543544,0,107327
0.0706084,0.267267,0.25,102706
0.0220103,0.105105,0.5,102473
0.00516971,0.0242215,0.75,110130
0.00101616,0.00610668,1,108841
0.000141016,0.000846097,1.25,109250
1.44977e-05,0.000101825,1.5,116878
1.13427e-06,1.048e-05,1.75,114303


==> figs/data/3072_768/3072,768_p_q.csv <==
BER,FER,EbN0,T/P
0.143198,0.49049,0,100390
0.0546132,0.229229,0.25,103933
0.019861,0.0930931,0.5,112921
0.00374939,0.0204252,0.75,113921
0.000597568,0.00386985,1,107328
0.000123616,0.00077403,1.25,115371
1.05511e-05,8.13482e-05,1.5,114929
9.90223e-07,8.24244e-06,1.75,114404


==> figs/data/3072_768/3072,768_s_w.csv <==
BER,FER,EbN0,T/P
0.170843,0.587174,0,99369.2
0.0858241,0.354354,0.25,99484
0.0265891,0.118118,0.5,93041.6
0.00742566,0.0364855,0.75,99872.4
0.00138799,0.00918463,1,99168.4
0.000216126,0.00183968,1.25,102332
2.94578e-05,0.00020068,1.5,97865.6
2.88125e-06,2.33578e-05,1.75,99211.1


==> figs/data/576_144/576,144_apc_a.csv <==
BER,FER,EbN0,T/P
0.183329,0.536537,0,87592.3
0.133594,0.41483,0.25,90471.1
0.0771257,0.253253,0.5,90428.9
0.052807,0.183367,0.75,83373.2
0.0308086,0.1001,1,90597.6
0.00981734,0.0342418,1.25,93405.1
0.00443272,0.0159091,1.5,88582.1
0.00177972,0.00804466,1.75,101268
0.000779329,0.00333674,2,105511
0.000252066,0.000929245,2.25,101383
8.19722e-05,0.000315891,2.5,111438
1.26386e-05,5.94914e-05,2.75,113551
2.83784e-06,1.41112e-05,3,112770


==> figs/data/576_144/576,144_apc_d.csv <==
BER,FER,EbN0,T/P
0.175697,0.595596,0,97441.6
0.142233,0.481481,0.25,107705
0.0886442,0.32032,0.5,105886
0.0562994,0.23023,0.75,94454.2
0.0317192,0.126126,1,98814.6
0.0198462,0.0800801,1.25,90581.7
0.00647177,0.0277935,1.5,97520.6
0.00318017,0.0147724,1.75,98492.1
0.00107936,0.00521999,2,103575
0.000495011,0.00219259,2.25,108666
9.50229e-05,0.000502987,2.5,107404
2.54424e-05,0.00013683,2.75,114661
5.95785e-06,3.74009e-05,3,113640


==> figs/data/576_144/576,144_mk_h.csv <==
BER,FER,EbN0,T/P
0.223647,0.623624,0,139235
0.163149,0.478478,0.25,140461
0.117833,0.35035,0.5,152077
0.0863155,0.276276,0.75,141437
0.0429388,0.14014,1,158095
0.0229327,0.0800801,1.25,141384
0.0129365,0.049049,1.5,130454
0.00388898,0.0157253,1.75,158309
0.00168084,0.00666667,2,147819
0.000580832,0.00243515,2.25,154873
0.000106105,0.000440655,2.5,147861
3.75241e-05,0.000165069,2.75,143091
1.20356e-05,5.60181e-05,3,139162


==> figs/data/576_144/576,144_p_q.csv <==
BER,FER,EbN0,T/P
0.171143,0.50951,0,87951.2
0.11654,0.376376,0.25,86196.5
0.0823254,0.275275,0.5,81727.5
0.0480689,0.161161,0.75,87440.3
0.0193318,0.0780781,1,76802
0.00974303,0.0386435,1.25,89983.2
0.0047275,0.019007,1.5,90831
0.0018565,0.00683689,1.75,96772.7
0.000588599,0.00279298,2,95725.5
0.000223111,0.00101305,2.25,95587.3
5.01233e-05,0.000217911,2.5,107253
1.28734e-05,5.87165e-05,2.75,107797
2.97417e-06,1.44133e-05,3,105830


==> figs/data/576_144/576,144_s_w.csv <==
BER,FER,EbN0,T/P
0.174765,0.574575,0,66138.8
0.134023,0.458458,0.25,70085.7
0.0895201,0.324324,0.5,64366.9
0.0512596,0.204204,0.75,67871.5
0.0285841,0.12012,1,66533
0.0146396,0.0660661,1.25,66051.9
0.00758912,0.0334471,1.5,68640.3
0.00202264,0.0108696,1.75,67499.4
0.00110158,0.00558787,2,70627.1
0.000522294,0.00224031,2.25,74665.5
8.15912e-05,0.000432213,2.5,72922.2
3.12026e-05,0.000153532,2.75,71094.7
7.64814e-06,3.82461e-05,3,74278.2


==> figs/data/576_288/576,288_apc_a.csv <==
BER,FER,EbN0,T/P
%0.391179,0.940941,0,148873
%0.334995,0.866867,0.25,144880
%0.24967,0.714715,0.5,148568
0.179534,0.555556,0.75,143725
0.117062,0.377377,1,158033
0.0512075,0.197197,1.25,153289
0.0289004,0.105105,1.5,146741
0.0134857,0.0510511,1.75,149360
0.00408841,0.0158679,2,152041
0.00140544,0.00564256,2.25,160980
0.000231399,0.00116959,2.5,173619
4.2602e-05,0.000227382,2.75,169546
7.92021e-06,4.39693e-05,3,171287
1.18465e-06,7.882e-06,3.25,169359


==> figs/data/576_288/576,288_apc_d.csv <==
BER,FER,EbN0,T/P
%0.342808,0.917918,0,174907
%0.285063,0.842685,0.25,160899
%0.226476,0.716717,0.5,175248
0.167226,0.547548,0.75,173305
0.102557,0.368368,1,172958
0.0575158,0.224224,1.25,187167
0.0191685,0.0890891,1.5,177405
0.011866,0.0520521,1.75,190465
0.00323791,0.0149618,2,167853
0.000818384,0.00362721,2.25,187171
0.000203582,0.00112576,2.5,180647
4.28604e-05,0.000226026,2.75,184439
5.31306e-06,3.64501e-05,3,188765
1.16748e-06,7.2675e-06,3.25,186689


==> figs/data/576_288/576,288_mk_h.csv <==
BER,FER,EbN0,T/P
%0.403066,0.945946,0,176937
%0.349447,0.866867,0.25,174026
%0.286745,0.780781,0.5,176216
0.205254,0.590591,0.75,185683
0.133116,0.412412,1,188180
0.0703829,0.243243,1.25,179076
0.0358762,0.132132,1.5,171864
0.0157797,0.0560561,1.75,172222
0.00446878,0.0192913,2,183193
0.00145826,0.00614112,2.25,185230
0.000328883,0.00155068,2.5,190002
4.33404e-05,0.000234697,2.75,187454
1.16714e-05,5.3355e-05,3,189851
1.60896e-06,8.55203e-06,3.25,188778


==> figs/data/576_288/576,288_p_q.csv <==
BER,FER,EbN0,T/P
%0.369755,0.933934,0,148966
%0.314523,0.856857,0.25,130968
%0.237328,0.712713,0.5,150338
0.162534,0.534535,0.75,143081
0.105588,0.368368,1,137035
0.055785,0.222222,1.25,144324
0.0270479,0.119119,1.5,143116
0.0096835,0.0447898,1.75,157772
0.00407956,0.0168385,2,157357
0.000939811,0.00453578,2.25,150956
0.00020733,0.00108727,2.5,153144
4.3955e-05,0.000237933,2.75,156216
7.11411e-06,4.40133e-05,3,164034
1.18088e-06,8.24568e-06,3.25,159517


==> figs/data/576_288/576,288_s_w.csv <==
BER,FER,EbN0,T/P
%0.350409,0.938939,0,111403
%0.295417,0.856857,0.25,108553
%0.226327,0.734735,0.5,103955
0.166865,0.536537,0.75,122377
0.107312,0.392392,1,116142
0.0534145,0.207207,1.25,120273
0.0260538,0.105105,1.5,120509
0.0102641,0.0478516,1.75,124189
0.00256591,0.014024,2,122375
0.000953786,0.00470295,2.25,127381
0.000229668,0.0011289,2.5,126365
4.01145e-05,0.000252834,2.75,125014
6.26163e-06,4.07584e-05,3,121996
1.04382e-06,6.61443e-06,3.25,130475


==> figs/data/576_432/576,432_apc_a.csv <==
BER,FER,EbN0,T/P
%0.467704,1,0,194606
%0.460206,0.998999,0.25,208809
%0.450036,1,0.5,208474
%0.434488,0.993994,0.75,204441
%0.418274,0.985972,1,203814
%0.375297,0.956957,1.25,213699
%0.325474,0.872873,1.5,220181
0.243405,0.715716,1.75,221982
0.158856,0.517518,2,212909
0.0903403,0.322322,2.25,225867
0.0475615,0.181181,2.5,230575
0.0215934,0.0860861,2.75,225186
0.00526123,0.0220621,3,229185
0.00155927,0.00733643,3.25,216315
0.000450867,0.00223042,3.5,239154
6.39836e-05,0.000313085,3.75,242304
9.28639e-06,6.61866e-05,4,238865
1.67068e-06,9.85374e-06,4.25,235031


==> figs/data/576_432/576,432_apc_d.csv <==
BER,FER,EbN0,T/P
%0.463081,1,0,203001
%0.454343,1,0.25,203691
%0.440744,1,0.5,212393
%0.426176,0.996997,0.75,216419
%0.397889,0.978979,1,204304
%0.353244,0.943944,1.25,205598
%0.292334,0.838839,1.5,213640
0.216478,0.697698,1.75,217035
0.139211,0.47047,2,219959
0.0768361,0.295295,2.25,217834
0.0304147,0.127127,2.5,219722
0.010382,0.0431338,2.75,218818
0.00353687,0.0164872,3,218745
0.000840963,0.00458329,3.25,218276
0.000150982,0.000895484,3.5,219508
1.99968e-05,0.000109209,3.75,232175
3.99986e-06,2.51617e-05,4,230244
3.73867e-07,2.82744e-06,4.25,236444


==> figs/data/576_432/576,432_mk_h.csv <==
BER,FER,EbN0,T/P
%0.487399,1,0,226397
%0.484371,1,0.25,219466
%0.477973,1,0.5,208006
%0.467386,0.997998,0.75,236412
%0.447155,0.987988,1,204934
%0.414934,0.947896,1.25,221859
%0.354208,0.872745,1.5,238302
0.270622,0.708709,1.75,204631
0.18532,0.53954,2,225880
0.1135,0.359359,2.25,249763
0.0469882,0.162487,2.5,228492
0.0179439,0.0640641,2.75,240045
0.00458858,0.0181012,3,238363
0.00122984,0.00566802,3.25,242798
0.000305867,0.00124631,3.5,251654
5.01499e-05,0.000264798,3.75,251672
9.76594e-06,4.39281e-05,4,236825
1.50813e-06,6.68986e-06,4.25,232946


==> figs/data/576_432/576,432_p_q.csv <==
BER,FER,EbN0,T/P
%0.459168,1,0,193783
%0.458593,1,0.25,189932
%0.445156,1,0.5,181548
%0.423484,0.996997,0.75,186287
%0.397747,0.988989,1,204353
%0.365546,0.95996,1.25,208597
%0.303227,0.859719,1.5,190706
0.227834,0.717718,1.75,185267
0.156182,0.554555,2,195852
0.0768616,0.313313,2.25,199693
0.0421932,0.184369,2.5,199273
0.0159048,0.0700701,2.75,194212
0.00556696,0.0262453,3,220359
0.000845566,0.0045556,3.25,222729
0.000379378,0.00210282,3.5,220645
5.6264e-05,0.000359059,3.75,219845
9.49213e-06,7.43082e-05,4,219027
1.77922e-06,1.01984e-05,4.25,213006


==> figs/data/576_432/576,432_s_w.csv <==
BER,FER,EbN0,T/P
%0.462808,1,0,161573
%0.453579,0.998999,0.25,143078
%0.44685,1,0.5,158149
%0.424878,0.996994,0.75,152403
%0.392696,0.981982,1,158584
%0.352599,0.945838,1.25,167794
%0.292744,0.841842,1.5,156593
0.211478,0.688689,1.75,165324
0.141609,0.482482,2,174977
0.0702971,0.272272,2.25,168261
0.0326229,0.127127,2.5,184672
0.0123063,0.0540541,2.75,174571
0.00273268,0.011873,3,176354
0.000717166,0.00397824,3.25,184382
0.000150105,0.000768049,3.5,180537
2.81756e-05,0.0001577,3.75,182436
4.74575e-06,2.53043e-05,4,177792
5.47996e-07,3.68839e-06,4.25,169256


==> figs/data/768_192/768,192_apc_a.csv <==
BER,FER,EbN0,T/P
0.166495,0.505506,0,112156
0.105762,0.337337,0.25,122831
0.0676301,0.237237,0.5,119260
0.0302907,0.11011,0.75,124130
0.0105997,0.0465337,1,120982
0.00474641,0.020994,1.25,96824.6
0.00256255,0.0103028,1.5,115580
0.000669018,0.00313921,1.75,114491
0.000212841,0.000999205,2,116376
2.85072e-05,0.000155656,2.25,118299
7.50057e-06,3.03899e-05,2.5,119968
1.37382e-06,6.77763e-06,2.75,120196


==> figs/data/768_192/768,192_apc_d.csv <==
BER,FER,EbN0,T/P
0.163841,0.555556,0,118775
0.117393,0.431431,0.25,119152
0.0679429,0.272272,0.5,125633
0.0379807,0.152152,0.75,119516
0.020703,0.0890891,1,131981
0.00885675,0.040429,1.25,122877
0.00322825,0.0153701,1.5,119065
0.00131717,0.00660199,1.75,117708
0.000321754,0.0017447,2,118567
4.76749e-05,0.00029842,2.25,125366
1.25131e-05,8.13566e-05,2.5,124598
3.29191e-06,1.91411e-05,2.75,124140


==> figs/data/768_192/768,192_mk_h.csv <==
BER,FER,EbN0,T/P
0.181546,0.538539,0,117861
0.127169,0.404404,0.25,119272
0.0820925,0.267267,0.5,123544
0.0387836,0.141141,0.75,121486
0.0211151,0.0771543,1,127471
0.00798226,0.0339806,1.25,126292
0.00295435,0.0136986,1.5,121359
0.00108228,0.0047052,1.75,123616
0.000247935,0.00114454,2,129684
4.82952e-05,0.000264934,2.25,127430
1.36444e-05,6.82073e-05,2.5,128585
1.7722e-06,8.96389e-06,2.75,128542


==> figs/data/768_192/768,192_p_q.csv <==
BER,FER,EbN0,T/P
0.168226,0.507508,0,107447
0.115522,0.373373,0.25,99929.1
0.063329,0.226226,0.5,101645
0.0320008,0.12012,0.75,125336
0.0187479,0.0660661,1,109585
0.00650401,0.0267906,1.25,124396
0.00212405,0.0092088,1.5,125256
0.000567385,0.00252864,1.75,119629
0.000165834,0.000783611,2,119233
4.11826e-05,0.000211719,2.25,118869
4.69201e-06,2.74688e-05,2.5,121558
1.35405e-06,6.98404e-06,2.75,120817


==> figs/data/768_192/768,192_s_w.csv <==
BER,FER,EbN0,T/P
0.158221,0.52953,0,116097
0.110042,0.394394,0.25,109868
0.0762846,0.284284,0.5,115166
0.0398576,0.168168,0.75,111544
0.0177521,0.0840841,1,106600
0.0105616,0.0487078,1.25,111673
0.00314375,0.0154769,1.5,110762
0.000821002,0.00444162,1.75,123328
0.00031798,0.00179889,2,123007
6.17638e-05,0.000353451,2.25,114269
1.23969e-05,8.07687e-05,2.5,110648
2.89839e-06,1.79395e-05,2.75,105668


==> figs/data/768_384/768,384_apc_a.csv <==
BER,FER,EbN0,T/P
%0.398127,0.956914,0,169523
%0.339955,0.881882,0.25,176422
%0.262583,0.735736,0.5,172806
0.179469,0.554555,0.75,178732
0.0980486,0.345345,1,167681
0.0479021,0.191191,1.25,164577
0.0176035,0.0760761,1.5,178897
0.00446634,0.0246231,1.75,196607
0.00128565,0.00637606,2,184375
0.000303082,0.00152767,2.25,200363
5.197e-05,0.00028501,2.5,191415
1.24611e-05,7.50055e-05,2.75,196921
1.40327e-06,7.9315e-06,3,197986


==> figs/data/768_384/768,384_apc_d.csv <==
BER,FER,EbN0,T/P
%0.388209,0.957958,0,165291
%0.328034,0.882648,0.25,181911
%0.242031,0.746747,0.5,169489
0.158129,0.532533,0.75,182314
0.0902778,0.356356,1,163274
0.0474172,0.208208,1.25,179599
0.0162558,0.0770771,1.5,186918
0.00579853,0.0286215,1.75,203687
0.00156884,0.00816803,2,191987
0.000313698,0.00182911,2.25,201870
4.60873e-05,0.000314651,2.5,198447
7.62217e-06,5.57832e-05,2.75,201822
9.42757e-07,6.83054e-06,3,201003


==> figs/data/768_384/768,384_mk_h.csv <==
BER,FER,EbN0,T/P
%0.403562,0.968969,0,170898
%0.347243,0.87988,0.25,160508
%0.282759,0.783784,0.5,182803
0.176372,0.53954,0.75,186871
0.107402,0.363727,1,188157
0.0534649,0.205205,1.25,198959
0.0184481,0.0780781,1.5,204135
0.00844848,0.031491,1.75,158533
0.00117081,0.00536398,2,193592
0.000360381,0.0017977,2.25,193324
6.10071e-05,0.000346591,2.5,198769
1.10901e-05,6.10149e-05,2.75,199167
8.91726e-07,6.41388e-06,3,195091


==> figs/data/768_384/768,384_p_q.csv <==
BER,FER,EbN0,T/P
%0.383506,0.952953,0,152667
%0.331154,0.876754,0.25,168313
%0.252291,0.724725,0.5,168138
0.159602,0.520521,0.75,163779
0.0951655,0.344344,1,161615
0.0480454,0.182182,1.25,166416
0.0160108,0.0700701,1.5,198020
0.00762208,0.0341226,1.75,191021
0.00123857,0.00557135,2,191838
0.000290204,0.00165871,2.25,201813
7.34993e-05,0.000367418,2.5,203398
9.87136e-06,6.51032e-05,2.75,199820
2.21152e-06,1.08846e-05,3,199175


==> figs/data/768_384/768,384_s_w.csv <==
BER,FER,EbN0,T/P
%0.37835,0.951952,0,155127
%0.324861,0.87976,0.25,132846
%0.245787,0.745746,0.5,153140
0.157715,0.533534,0.75,161352
0.0911067,0.352352,1,164385
0.0436191,0.188188,1.25,157696
0.0173794,0.0830831,1.5,160770
0.00507486,0.0261612,1.75,169054
0.00142701,0.00753383,2,169083
0.000267666,0.00160293,2.25,173081
5.41382e-05,0.000346013,2.5,173313
1.37662e-05,7.82551e-05,2.75,175830
1.3717e-06,8.81183e-06,3,174741


==> figs/data/768_576/768,576_apc_a.csv <==
BER,FER,EbN0,T/P
%0.474605,1,0,230860
%0.469852,1,0.25,225017
%0.466051,1,0.5,224032
%0.453961,1,0.75,219424
%0.428875,0.994995,1,216952
%0.394127,0.978979,1.25,209240
%0.335676,0.907908,1.5,226434
%0.262497,0.772773,1.75,227190
0.179629,0.576577,2,236573
0.088095,0.335335,2.25,242746
0.0422002,0.159159,2.5,274344
0.0129522,0.0590591,2.75,242254
0.00466843,0.0211938,3,267157
0.00081624,0.00410798,3.25,260925
0.000128405,0.000720069,3.5,259834
2.34235e-05,0.000130011,3.75,261434
2.54828e-06,1.6641e-05,4,258458


==> figs/data/768_576/768,576_apc_d.csv <==
BER,FER,EbN0,T/P
%0.465368,1,0,226563
%0.464963,1,0.25,218511
%0.452485,1,0.5,232994
%0.442378,0.998999,0.75,245384
%0.414312,0.988989,1,244705
%0.38119,0.968969,1.25,247341
%0.314739,0.857715,1.5,251508
%0.238497,0.738739,1.75,259544
0.149702,0.525526,2,234066
0.078377,0.297297,2.25,237147
0.0278091,0.123123,2.5,231666
0.00816344,0.0362158,2.75,235052
0.00194336,0.00899908,3,245181
0.000352532,0.00186397,3.25,249592
4.57024e-05,0.000273054,3.5,251748
7.16556e-06,4.11142e-05,3.75,258022
8.31916e-07,4.66151e-06,4,259369


==> figs/data/768_576/768,576_mk_h.csv <==
BER,FER,EbN0,T/P
%0.485338,1,0,218032
%0.483329,1,0.25,220049
%0.47635,1,0.5,230698
%0.465533,0.998999,0.75,218231
%0.448172,0.988978,1,232767
%0.414637,0.971972,1.25,236569
%0.36202,0.8999,1.5,216029
%0.272813,0.767768,1.75,217696
0.170076,0.531532,2,224893
0.0858271,0.298298,2.25,217928
0.031959,0.125125,2.5,236450
0.0112309,0.0474806,2.75,236036
0.00226491,0.0104078,3,238344
0.000431576,0.00203556,3.25,248704
7.54943e-05,0.000364356,3.5,246975
1.03335e-05,5.38899e-05,3.75,249182
1.56993e-06,8.43033e-06,4,250304


==> figs/data/768_576/768,576_p_q.csv <==
BER,FER,EbN0,T/P
%0.473986,1,0,200332
%0.468873,1,0.25,219562
%0.459419,1,0.5,209693
%0.447487,0.998999,0.75,223639
%0.419621,0.992993,1,227952
%0.379004,0.974975,1.25,235653
%0.334699,0.921922,1.5,235765
%0.25166,0.780781,1.75,213802
0.166879,0.571572,2,230124
0.082673,0.332332,2.25,233273
0.0376748,0.164164,2.5,216902
0.0129505,0.0600601,2.75,228429
0.00275088,0.0168675,3,244593
0.000538822,0.00389941,3.25,245181
9.99726e-05,0.000583583,3.5,262276
2.14855e-05,0.000135874,3.75,260467
2.16338e-06,1.76829e-05,4,258705


==> figs/data/768_576/768,576_s_w.csv <==
BER,FER,EbN0,T/P
%0.467217,1,0,182442
%0.46225,1,0.25,196010
%0.454117,1,0.5,203678
%0.444146,0.998999,0.75,220440
%0.422546,0.995996,1,212263
%0.38037,0.962963,1.25,216091
%0.334086,0.913914,1.5,213687
%0.239025,0.735736,1.75,204261
0.135375,0.493493,2,204934
0.0659375,0.252252,2.25,173841
0.0289004,0.121121,2.5,220957
0.00764338,0.0372907,2.75,231313
0.00168905,0.00885435,3,226240
0.000387105,0.0016801,3.25,230795
7.01358e-05,0.000375263,3.5,236801
6.10139e-06,3.6867e-05,3.75,231237
1.1327e-06,7.03395e-06,4,231856


==> figs/data/K164_ASC_64.dat <==
R       N	S1	N1	S2	N2
0.875   187	42	16	42	16	% N: 187 ; K: 164 ; PE: 64 ; Order: 1 2 8 16 32 128  ;file: ./[187,164]_apc_asc.txt
0.75    218	82	29	82	29	% N: 218 ; K: 164 ; PE: 64 ; Order: 2 8 16 64 128  ;file: ./[218,164]_apc_asc.txt
0.625   262	86	29	84	28	% N: 262 ; K: 164 ; PE: 64 ; Order: 2 4 256  ;file: ./[262,164]_apc_asc.txt
0.5     328	110	37	110	37	% N: 328 ; K: 164 ; PE: 64 ; Order: 8 64 256  ;file: ./[328,164]_apc_asc.txt
0.375   437	138	47	134	45	% N: 437 ; K: 164 ; PE: 64 ; Order: 1 4 16 32 128 256  ;file: ./[437,164]_apc_asc.txt
0.250   656	173	55	167	52	% N: 656 ; K: 164 ; PE: 64 ; Order: 16 128 512  ;file: ./[656,164]_apc_asc.txt
0.125   1312	222	62	205	54	% N: 1312 ; K: 164 ; PE: 64 ; Order: 32 256 1024  ;file: ./[1312,164]_apc_asc.txt


==> figs/data/K164_DEC_64.dat <==
R       N	S1	N1	S2	N2
0.875   187	46	16	41	14	% N: 187 ; K: 164 ; PE: 64 ; Order: 128 32 16 8 2 1  ;file: ./[187,164]_apc_dec.txt
0.75    218	73	25	70	24	% N: 218 ; K: 164 ; PE: 64 ; Order: 128 64 16 8 2  ;file: ./[218,164]_apc_dec.txt
0.625   262	90	30	90	30	% N: 262 ; K: 164 ; PE: 64 ; Order: 256 4 2  ;file: ./[262,164]_apc_dec.txt
0.5     328	120	40	111	36	% N: 328 ; K: 164 ; PE: 64 ; Order: 256 64 8  ;file: ./[328,164]_apc_dec.txt
0.375   437	152	50	147	48	% N: 437 ; K: 164 ; PE: 64 ; Order: 256 128 32 16 4 1  ;file: ./[437,164]_apc_dec.txt
0.250   656	172	54	165	51	% N: 656 ; K: 164 ; PE: 64 ; Order: 512 128 16  ;file: ./[656,164]_apc_dec.txt
0.125   1312	247	69	227	60	% N: 1312 ; K: 164 ; PE: 64 ; Order: 1024 256 32  ;file: ./[1312,164]_apc_dec.txt


==> figs/data/K164_QUP_64.dat <==
R       N	S1	N1	S2	N2
0.875   187	54	18	48	16	% N: 256 ; K: 164 ; PE: 64 ; Order: 256  ;file: ./[187,164]_p_q.txt
0.75    218	75	25	72	24	% N: 256 ; K: 164 ; PE: 64 ; Order: 256  ;file: ./[218,164]_p_q.txt
0.625   262	101	31	94	28	% N: 512 ; K: 164 ; PE: 64 ; Order: 512  ;file: ./[262,164]_p_q.txt
0.5     328	125	39	118	36	% N: 512 ; K: 164 ; PE: 64 ; Order: 512  ;file: ./[328,164]_p_q.txt
0.375   437	149	47	146	46	% N: 512 ; K: 164 ; PE: 64 ; Order: 512  ;file: ./[437,164]_p_q.txt
0.250   656	212	60	194	52	% N: 1024 ; K: 164 ; PE: 64 ; Order: 1024  ;file: ./[656,164]_p_q.txt
0.125   1312	315	73	273	54	% N: 2048 ; K: 164 ; PE: 64 ; Order: 2048  ;file: ./[1312,164]_p_q.txt


==> figs/data/K164_WL_64.dat <==
R       N       S1	N1	S2	N2
0.875   187     57	19	46	14	% N: 256 ; K: 164 ; PE: 64 ; Order: 256  ;file: ./[187,164]_s_w.txt
0.75    218     84	28	75	24	% N: 256 ; K: 164 ; PE: 64 ; Order: 256  ;file: ./[218,164]_s_w.txt
0.625   262     119	37	103	30	% N: 512 ; K: 164 ; PE: 64 ; Order: 512  ;file: ./[262,164]_s_w.txt
0.5     328     143	45	122	36	% N: 512 ; K: 164 ; PE: 64 ; Order: 512  ;file: ./[328,164]_s_w.txt
0.375   437     170	54	157	48	% N: 512 ; K: 164 ; PE: 64 ; Order: 512  ;file: ./[437,164]_s_w.txt
0.250   656 	215	61	186	51	% N: 1024 ; K: 164 ; PE: 64 ; Order: 1024  ;file: ./[656,164]_s_w.txt
0.125   1312	339	81	269	60	% N: 2048 ; K: 164 ; PE: 64 ; Order: 2048  ;file: ./[1312,164]_s_w.txt


==> figs/data/N768_ASC_64.dat <==
R       K	S1	N1	S2	N2
0.125   96	142	42	129	36	% N: 768 ; K: 96 ; PE: 64 ; Order: 256 512 
0.250   192	184	56	179	54	% N: 768 ; K: 192 ; PE: 64 ; Order: 256 512 
0.375   288	199	61	188	56	% N: 768 ; K: 288 ; PE: 64 ; Order: 256 512 
0.5     384	223	69	220	68	% N: 768 ; K: 384 ; PE: 64 ; Order: 256 512 
0.625   480	214	66	214	66	% N: 768 ; K: 480 ; PE: 64 ; Order: 256 512 
0.75    576	202	62	199	61	% N: 768 ; K: 576 ; PE: 64 ; Order: 256 512 
0.875   672	154	46	149	44	% N: 768 ; K: 672 ; PE: 64 ; Order: 256 512 


==> figs/data/N768_DEC_64.dat <==
R       K	S1	N1	S2	N2
0.125   96	148	44	141	41	% N: 768 ; K: 96 ; PE: 64 ; Order: 512 256 
0.250   192	208	64	197	59	% N: 768 ; K: 192 ; PE: 64 ; Order: 512 256 
0.375   288	223	69	220	68	% N: 768 ; K: 288 ; PE: 64 ; Order: 512 256 
0.5     384	241	75	230	70	% N: 768 ; K: 384 ; PE: 64 ; Order: 512 256 
0.625   480	208	64	205	63	% N: 768 ; K: 480 ; PE: 64 ; Order: 512 256 
0.75    576	214	66	205	62	% N: 768 ; K: 576 ; PE: 64 ; Order: 512 256 
0.875   672	145	43	145	43	% N: 768 ; K: 672 ; PE: 64 ; Order: 512 256 


==> figs/data/N768_QUP_64.dat <==
R       K	S1	N1	S2	N2
0.125   96	170	46	148	36	% N: 1024 ; K: 96 ; PE: 64 ; Order: 1024 
0.250   192	212	60	198	54	% N: 1024 ; K: 192 ; PE: 64 ; Order: 1024 
0.375   288	227	65	207	56	% N: 1024 ; K: 288 ; PE: 64 ; Order: 1024 
0.5     384	251	73	239	68	% N: 1024 ; K: 384 ; PE: 64 ; Order: 1024 
0.625   480	242	70	233	66	% N: 1024 ; K: 480 ; PE: 64 ; Order: 1024 
0.75    576	230	66	218	61	% N: 1024 ; K: 576 ; PE: 64 ; Order: 1024 
0.875   672	182	50	168	44	% N: 1024 ; K: 672 ; PE: 64 ; Order: 1024 


==> figs/data/N768_WL_64.dat <==
R       K	S1	N1	S2	N2
0.125   96	176	48	153	41	% N: 1024 ; K: 96 ; PE: 64 ; Order: 1024 
0.250   192	236	68	209	59	% N: 1024 ; K: 192 ; PE: 64 ; Order: 1024 
0.375   288	251	73	232	68	% N: 1024 ; K: 288 ; PE: 64 ; Order: 1024 
0.5     384	269	79	242	70	% N: 1024 ; K: 384 ; PE: 64 ; Order: 1024 
0.625   480	236	68	217	63	% N: 1024 ; K: 480 ; PE: 64 ; Order: 1024 
0.75    576	242	70	217	62	% N: 1024 ; K: 576 ; PE: 64 ; Order: 1024 
0.875   672	173	47	157	43	% N: 1024 ; K: 672 ; PE: 64 ; Order: 1024 

